Provable Dynamic Robust PCA or Robust Subspace Tracking

Dynamic robust PCA refers to the dynamic (time-varying) extension of robust PCA (RPCA). It assumes that the true (uncorrupted) data lies in a low-dimensional subspace that can change with time, albeit slowly. The goal is to track this changing subspace over time in the presence of sparse outliers. We develop and study a novel algorithm, that we call simple-ReProCS, based on the recently introduced Recursive Projected Compressive Sensing (ReProCS) framework. Our work provides the first guarantee for dynamic RPCA that holds under weakened versions of standard RPCA assumptions, slow subspace change and a lower bound assumption on most outlier magnitudes. Our result is significant because (i) it removes the strong assumptions needed by the two previous complete guarantees for ReProCS-based algorithms; (ii) it shows that it is possible to achieve significantly improved outlier tolerance, compared with all existing RPCA or dynamic RPCA solutions by exploiting the above two simple extra assumptions; and (iii) it proves that simple-ReProCS is online (after initialization), fast, and, has near-optimal memory complexity.

==> figures/final_files/error_L.dat <==
799,1.3394e-06,8.1827,0.92909,1.3385e-06,1,13.509,13.572
1099,0.0019353,12.342,0.82403,2.2863e-06,1,12.69,12.849
1399,0.0020573,12.312,0.9251,2.6265e-06,1,12.369,12.244
1699,0.00047483,11.96,0.90783,7.5277e-07,1,12.07,11.962
1999,0.00013865,12.051,3.0114,1.5634e-06,1,11.945,11.995
2299,1.9579e-05,12.082,0.98318,9.7468e-07,1,12.284,11.985
2599,1.8898e-05,11.81,0.95797,3.2606e-06,1,11.883,11.878
2899,8.3846e-06,12.652,0.95496,5.0092e-06,1,12.499,12.671
3199,9.8263e-07,11.834,0.95702,9.8183e-07,1,11.304,11.738
3499,2.5908e-06,13.178,3.2454,2.5944e-06,1,13.255,13.273
3799,0.0026104,12.653,0.97517,1.149e-06,1,12.745,12.577
4099,0.002822,12.093,1.0225,2.9261e-06,1,11.81,12.162
4399,0.0012724,13.61,1.0667,3.8419e-06,1,13.624,13.768
4699,6.6937e-05,11.578,1.0319,1.1709e-06,1,11.626,11.516
4999,3.8672e-05,12.984,3.3128,2.1069e-06,1,12.93,12.962
5299,6.6525e-06,12.398,1.0072,1.0926e-06,1,12.121,12.319
5599,4.223e-06,11.366,0.9833,2.0778e-06,1,11.145,11.43


==> figures/final_files/error_L_5000_new.dat <==
1,4.2439e-07,0.999,0.99872,4.2462e-07,5.2254e-06,3.4179e-06,0.14818
101,4.0987e-07,0.9885,0.27445,4.0998e-07,5.3159e-06,2.8552e-06,0.18847
201,4.8359e-07,0.97268,0.27842,4.8374e-07,5.9498e-06,3.109e-06,0.22483
301,4.4258e-07,0.94182,0.21765,4.4277e-07,5.3659e-06,2.984e-06,0.17426
401,3.5942e-07,0.89415,0.24609,3.5964e-07,5.386e-06,3.065e-06,0.20447
650,6.5808e-07,66.472,0.20981,6.5808e-07,219.04,230.45,0.17045
950,6.5808e-07,208.37,0.36339,6.5808e-07,268.47,283.61,0.18487
1250,0.037561,239.68,0.40784,8.1641e-07,241.32,252.66,0.060896
1550,0.0056029,216.43,0.45569,8.4505e-07,205.32,216.63,0.051147
1850,0.0013041,222.37,0.65105,1.0365e-06,213.25,223.56,0.075173
2150,0.00024448,232.78,0.74943,1.4391e-06,223.14,232.43,0.087626
2450,3.4384e-05,214.35,0.67511,1.1303e-06,204.09,214.65,0.070058
2750,5.0411e-06,210.1,0.71668,9.5954e-07,200.58,210.55,0.067829
3050,1.0988e-06,219.9,0.65476,1.0987e-06,210.14,220.59,0.086856
3350,1.16e-06,242.07,0.69374,1.1599e-06,231.41,242.47,0.080008
3650,1.2286e-06,227.62,0.77878,1.2285e-06,217.73,227.98,0.090216
3950,1.5798e-06,206.99,0.60415,1.5801e-06,196.92,207.32,0.10877
4250,1.129e-06,249.32,0.7114,1.1291e-06,237.55,249.22,0.075152
4550,0.048348,224.57,0.7695,1.0045e-06,213.73,224.87,0.064285
4850,0.006885,225.3,0.76688,8.3418e-07,211.33,225.09,0.053531
5150,0.0010908,211.79,0.70509,9.0987e-07,202.56,212.04,0.055237
5450,0.00020305,232.49,0.76935,1.0184e-06,221.92,232.59,0.052276
5750,3.7754e-05,246.67,0.81426,1.0959e-06,234.9,246.64,0.055399
6050,5.0438e-06,198.9,0.73751,9.6221e-07,187.54,198.69,0.048328
6350,9.6498e-07,241.4,0.78437,9.6221e-07,228.7,241.5,0.046326
6650,1.3073e-06,232.6,0.80091,9.6221e-07,222.04,232.85,0.077364
6950,1.192e-06,213.43,0.90647,9.6221e-07,203.6,213.7,0.06781
7250,1.0762e-06,243.73,1.064,9.6221e-07,231.41,243.67,0.062349


==> figures/final_files/error_L_train.dat <==
1,6.1181e-07,0.98305,0.96538,6.1287e-07,1,5.1871e-06,0.10296
76,8.4075e-07,0.9755,0.1439,8.4035e-07,1,5.8372e-06,0.097888
151,8.0371e-07,0.96654,0.13169,8.0397e-07,1,5.8798e-06,0.098806
226,7.1792e-07,0.95986,0.13286,7.1856e-07,1,5.282e-06,0.11241
301,7.1522e-07,0.94794,0.11189,7.148e-07,1,5.3412e-06,0.093427
376,7.3691e-07,0.93679,0.1118,7.3663e-07,1,5.5292e-06,0.10078
451,7.5956e-07,0.92609,0.10991,7.592e-07,1,5.5505e-06,0.097794
599,1.9918e-06,1.0788,0.11091,1.9922e-06,1,39.121,0.096016
899,1.8752e-06,1.0105,1.5675,1.8744e-06,1,41.007,0.097475
1199,0.023793,1.0036,0.38499,1.9745e-06,1,40.131,0.031539
1499,0.024778,1.0008,2.1674,9.6485e-07,1,40.472,0.030328
1799,0.004746,0.99166,0.41188,1.0834e-06,1,39.659,0.035229
2099,0.00073368,0.99632,2.2916,9.7253e-07,1,40.86,0.034626
2399,0.00012144,0.97905,0.43544,1.0193e-06,1,40.057,0.029719
2699,1.9058e-05,0.97596,2.3276,9.1574e-07,1,40.089,0.030213
2999,4.7308e-06,0.97185,0.45634,1.1893e-06,1,40.004,0.033751
3299,9.0741e-07,0.95947,2.3619,9.0775e-07,1,39.262,0.033189
3599,1.0466e-06,0.96026,0.4609,1.0472e-06,1,39.177,0.034946
3899,1.0159e-06,0.96329,2.4033,1.0163e-06,1,40.551,0.032964
4199,0.026962,0.95264,0.47794,9.8158e-07,1,40.783,0.075029
4499,0.025434,0.93844,2.4539,9.0792e-07,1,40.221,0.072711
4799,0.0043502,0.94327,0.50249,1.0205e-06,1,40.836,0.070635
5099,0.00067653,0.93305,2.4477,8.9085e-07,1,39.423,0.066445
5399,0.00012076,0.92718,0.51349,1.0199e-06,1,41.127,0.070482
5699,2.0384e-05,0.91856,2.5403,8.853e-07,1,41.436,0.075884


==> figures/final_files/error_L_train_10000.dat <==
1,2.5332e-07,0.99962,0.99931,2.5354e-07
101,2.3976e-07,0.99575,0.28688,2.3993e-07
201,1.907e-07,0.98221,0.22159,1.9057e-07
301,1.6818e-07,0.97042,0.24716,1.6855e-07
401,2.276e-07,0.95277,0.21371,2.2753e-07
999,4.4606e-08,278.34,1.5985,4.2884e-08
1499,0.035301,319.19,0.35094,1.1361e-05
1999,0.051972,292.31,1.2687,0.0055051
2499,0.0064659,322.09,0.40819,0.003278
2999,0.00076937,326.72,1.8777,0.0032699
3499,0.00019922,362,0.72313,0.0035664
3999,2.7034e-05,296.94,1.5024,0.0040167
4499,0.046019,300.7,0.77166,0.001206
4999,0.033001,303.03,1.7696,0.0013732
5499,0.025751,313.85,0.53132,0.00050082


==> figures/final_files/error_L_train_bern.dat <==
1,0,0.99334,0.9845,0,5.676e-06,2.4599e-14,0.20838
101,0,0.95534,0.11991,0,5.2787e-06,2.3931e-14,0.19519
201,0,0.89037,0.077194,0,5.2437e-06,2.1225e-14,0.19075
301,0,0.81174,0.05591,0,5.0775e-06,2.1905e-14,0.1873
401,0,0.69504,0.051114,0,5.7742e-06,2.4456e-14,0.21214
599,1.3702e-09,1.6777,0.050485,7.1547e-10,8.0834e-06,0.0042609,0.19349
899,8.7963e-10,1.6654,0.065871,8.5705e-10,8.6672e-06,0.004279,0.19461
1199,0.044399,1.6484,0.069343,7.9704e-10,4.627e-06,5.4814e-06,0.10647
1499,0.044849,1.714,0.062328,9.4622e-10,4.4446e-06,5.4829e-06,0.10634
1799,0.0007795,1.7301,0.063367,1.2492e-09,4.7887e-06,5.8017e-06,0.10834
2099,4.3254e-05,1.653,0.057874,1.1379e-09,4.1067e-06,5.7869e-06,0.10319
2399,2.1303e-06,1.5899,0.059532,1.1094e-09,4.1493e-06,5.4938e-06,0.10024
2699,1.0271e-07,1.6143,0.059518,9.9618e-10,4.3477e-06,6.3321e-06,0.11369
2999,6.3125e-09,1.7702,0.065371,1.1717e-09,4.742e-06,5.0201e-06,0.099107
3299,1.3768e-09,1.7452,0.065882,1.0849e-09,5.3287e-06,6.1909e-06,0.094362
3599,9.6331e-10,1.7085,0.068767,1.3642e-09,5.6306e-06,4.9302e-06,0.099992
3899,1.3667e-09,1.6245,0.063986,1.1584e-09,5.0682e-06,6.0857e-06,0.20585
4199,1.0508e-09,1.635,0.063494,1.0487e-09,4.9153e-06,4.9833e-06,0.13044
4499,0.045818,1.7034,0.14752,1.0039e-09,4.5714e-06,3.2752e-06,0.11686
4799,0.047194,1.6206,0.078685,9.8285e-10,4.3673e-06,3.4262e-06,0.12631
5099,0.00072883,1.6368,0.048659,1.0557e-09,4.4634e-06,3.4345e-06,0.11095
5399,3.6062e-05,1.665,0.038658,1.1228e-09,4.4813e-06,3.4352e-06,0.12293
5699,2.0595e-06,1.5988,0.034017,9.7344e-10,5.1465e-06,3.1974e-06,0.13508
5999,1.099e-07,1.6364,0.035914,1.101e-09,4.4244e-06,3.0253e-06,0.11635
6299,6.3632e-09,1.74,0.03778,1.1335e-09,4.3219e-06,3.3452e-06,0.11562


==> figures/final_files/error_L_train_n5000.dat <==
1,4.8496e-07,0.99907,0.99879,4.8484e-07,1,3.3076e-06,0.17014
101,3.4999e-07,0.98896,0.26141,3.5003e-07,1,3.2864e-06,0.19675
201,4.0059e-07,0.96692,0.2122,4.0059e-07,1,2.8876e-06,0.16259
301,3.5974e-07,0.94052,0.16662,3.5981e-07,1,3.1487e-06,0.13996
401,4.3057e-07,0.89994,0.20012,4.308e-07,1,3.3292e-06,0.1861
999,6.1507e-08,167.24,1.0623,6.2996e-08,1,219.45,0.19355
1499,0.044214,229.53,0.96323,2.2053e-05,1,230.31,0.081545
1999,0.046594,238.45,1.3634,0.004605,1,238.38,0.084078
2499,0.0069838,216.29,1.0606,0.004059,1,216.7,0.074258
2999,0.0010879,243.01,1.5217,0.0042783,1,243.23,0.071908
3499,0.00017707,224.76,1.1337,0.0039342,1,225.27,0.072995
3999,3.6878e-05,229.86,1.4554,0.0046176,1,229.71,0.086117
4499,0.036227,254.76,1.4473,0.0010505,1,255.06,0.036065
4999,0.028207,220.4,1.4357,0.0012191,1,220.5,0.039099
5499,0.029881,223.46,1.1619,0.0011511,1,223.44,0.044696
5999,0.0053689,226.78,1.4845,0.00092539,1,227.13,0.042951
6499,0.0012003,215,1.2611,0.0010166,1,214.97,0.038617
6999,0.00098559,223.92,1.5943,0.00096943,1,223.84,0.039951
7499,0.0012973,232.67,1.318,0.0012899,1,232.87,0.040751


==> figures/final_files/error_Phat_P.dat <==
999,0.021641,0.25915,0.50008,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021641,0.015718,0.027519,0.038597,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021641,0.014564,0.014611,0.01461,0.017453,0.00086425,0.0016661,0.0023543,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021641,0.014567,0.014614,0.014613,0.017453,0.00014637,0.00014818,0.00017497,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021641,0.014566,0.014613,0.014615,0.017453,0.00014629,0.00014599,0.0001461,0.017452,4.9115e-06,9.7366e-06,1.3754e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021641,0.014568,0.01461,0.014614,0.017453,0.00014635,0.000146,0.00014615,0.017452,1.4599e-06,1.4648e-06,1.5708e-06,0.017452,4.9031e-07,9.651e-07,1.3684e-06
3999,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07
4499,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07


==> figures/final_files/error_Phat_P__copy_.dat <==
499,0.01463,0.014599,0.01464,0.014634,0.00014627,0.00014646,0.00014618,0.00014633,1.4619e-06,1.4624e-06,1.4612e-06,1.4611e-06,1.4616e-08,1.4623e-08,1.463e-08,1.4621e-08
999,0.021641,0.25915,0.50008,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021641,0.015718,0.027519,0.038597,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021641,0.014564,0.014611,0.01461,0.017453,0.00086425,0.0016661,0.0023543,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021641,0.014567,0.014614,0.014613,0.017453,0.00014637,0.00014818,0.00017497,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021641,0.014566,0.014613,0.014615,0.017453,0.00014629,0.00014599,0.0001461,0.017452,4.9115e-06,9.7366e-06,1.3754e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021641,0.014568,0.01461,0.014614,0.017453,0.00014635,0.000146,0.00014615,0.017452,1.4599e-06,1.4648e-06,1.5708e-06,0.017452,4.9031e-07,9.651e-07,1.3684e-06
3999,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07
4499,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07


==> figures/final_files/error_Phat_Prot.dat <==
999,0.021451,0.25914,0.50007,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021451,0.014458,0.027345,0.038504,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021451,0.0032456,0.0035522,0.0039171,0.017453,0.00086393,0.0016659,0.0023541,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021451,0.0031547,0.0031212,0.0031769,0.017453,6.8038e-05,0.0001194,0.0001677,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021451,0.0031573,0.0030875,0.0031886,0.017453,3.1142e-05,3.3165e-05,3.4439e-05,0.017452,4.9045e-06,9.7337e-06,1.3752e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021451,0.0030448,0.0031067,0.0031798,0.017453,3.1408e-05,3.203e-05,3.1759e-05,0.017452,5.7585e-07,1.0068e-06,1.3902e-06,0.017452,4.903e-07,9.651e-07,1.3684e-06
3999,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07
4499,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07


==> figures/final_files/error_Phat_Prot__copy_.dat <==
499,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
999,0.021451,0.25914,0.50007,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021451,0.014458,0.027345,0.038504,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021451,0.0032456,0.0035522,0.0039171,0.017453,0.00086393,0.0016659,0.0023541,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021451,0.0031547,0.0031212,0.0031769,0.017453,6.8038e-05,0.0001194,0.0001677,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021451,0.0031573,0.0030875,0.0031886,0.017453,3.1142e-05,3.3165e-05,3.4439e-05,0.017452,4.9045e-06,9.7337e-06,1.3752e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021451,0.0030448,0.0031067,0.0031798,0.017453,3.1408e-05,3.203e-05,3.1759e-05,0.017452,5.7585e-07,1.0068e-06,1.3902e-06,0.017452,4.903e-07,9.651e-07,1.3684e-06
3999,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07
4499,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07


==> figures/final_files/error_Prot_Erot.dat <==
999,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1499,1,0.055793,0.054682,0.054451,1,0.054199,0.054213,0.054158,1,0.054266,0.054168,0.054267,1,0.054208,0.054166,0.054158
1999,1,0.012525,0.0071034,0.0055396,1,0.003338,0.0033318,0.0033292,1,0.0033022,0.0033333,0.0033178,1,0.0033187,0.0033218,0.0033362
2499,1,0.012174,0.0062414,0.0044927,1,0.00026288,0.0002388,0.00023717,1,0.00022662,0.00023236,0.00022991,1,0.00023107,0.00023109,0.00023135
2999,1,0.012184,0.0061741,0.0045092,1,0.00012032,6.6329e-05,4.8705e-05,1,1.895e-05,1.9467e-05,1.9449e-05,1,1.9248e-05,1.9665e-05,1.9726e-05
3499,1,0.011749,0.0062125,0.0044968,1,0.00012135,6.4059e-05,4.4914e-05,1,2.2249e-06,2.0137e-06,1.966e-06,1,1.8944e-06,1.9302e-06,1.9352e-06


==> figures/final_files/error_Prot_Erot__copy_.dat <==
499,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
999,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1499,1,0.055793,0.054682,0.054451,1,0.054199,0.054213,0.054158,1,0.054266,0.054168,0.054267,1,0.054208,0.054166,0.054158
1999,1,0.012525,0.0071034,0.0055396,1,0.003338,0.0033318,0.0033292,1,0.0033022,0.0033333,0.0033178,1,0.0033187,0.0033218,0.0033362
2499,1,0.012174,0.0062414,0.0044927,1,0.00026288,0.0002388,0.00023717,1,0.00022662,0.00023236,0.00022991,1,0.00023107,0.00023109,0.00023135
2999,1,0.012184,0.0061741,0.0045092,1,0.00012032,6.6329e-05,4.8705e-05,1,1.895e-05,1.9467e-05,1.9449e-05,1,1.9248e-05,1.9665e-05,1.9726e-05
3499,1,0.011749,0.0062125,0.0044968,1,0.00012135,6.4059e-05,4.4914e-05,1,2.2249e-06,2.0137e-06,1.966e-06,1,1.8944e-06,1.9302e-06,1.9352e-06


==> figures/final_files/error_SE.dat <==
799,1.6883e-05,0.99982,0.99799,1.6653e-05,1,0.99857,0.99973
1099,0.17365,0.99979,0.99762,6.8831e-05,1,0.99795,0.99973
1399,0.02799,0.99981,0.99734,6.8831e-05,1,0.99808,0.99971
1699,0.0060801,0.99982,0.99722,6.8831e-05,1,0.99738,0.99984
1999,0.0016611,0.9998,0.99724,6.8831e-05,1,0.99868,0.9998
2299,0.00048576,0.9998,0.99729,6.8831e-05,1,0.99851,0.99958
2599,0.00015694,0.99979,0.99735,6.8831e-05,1,0.99835,0.9995
2899,6.278e-05,0.99981,0.9974,6.8831e-05,1,0.99811,0.99967
3199,6.278e-05,0.99981,0.99746,6.8831e-05,1,0.99813,0.99963
3499,6.278e-05,0.99979,0.9975,6.8831e-05,1,0.99834,0.99957
3799,0.17537,0.99981,0.99769,5.7041e-05,1,0.9981,0.99968
4099,0.025577,0.9998,0.99772,5.7041e-05,1,0.99874,0.99958
4399,0.0068101,0.9998,0.99772,5.7041e-05,1,0.99871,0.99949
4699,0.0016639,0.9998,0.99772,5.7041e-05,1,0.99895,0.99959
4999,0.00048009,0.9998,0.99772,5.7041e-05,1,0.99898,0.99929
5299,0.00014088,0.9998,0.99774,5.7041e-05,1,0.99895,0.99947
5599,4.8553e-05,0.99979,0.99775,5.7041e-05,1,0.99895,0.9995
5899,4.8553e-05,0.99979,0.99777,5.7041e-05,1,0.99878,0.99959


==> figures/final_files/error_SE_5000_new.dat <==
799,5.9844e-06,0.98832,0.0048432,5.9844e-06,0.98832,5.9844e-06,0.015521
1099,5.9844e-06,0.96233,0.0091911,5.9844e-06,0.96233,5.9844e-06,0.019058
1399,5.9844e-06,0.97781,0.011406,5.9844e-06,0.97781,5.9726e-06,0.0099682
1699,0.5,0.99579,0.43919,6.3406e-06,0.99579,0.31932,0.4434
1999,0.045773,0.99963,0.3671,6.3406e-06,0.99963,0.29502,0.38847
2299,0.0076246,0.99982,0.31197,6.3406e-06,0.99982,0.30163,0.15888
2599,0.001223,0.99985,0.2692,6.3406e-06,0.99985,0.22426,0.046133
2899,0.00020098,0.99984,0.23738,6.3406e-06,0.99984,0.20509,0.021039
3199,3.4181e-05,0.99984,0.2124,6.3406e-06,0.99984,0.18859,0.015989
3499,6.3406e-06,0.99984,0.19256,6.3406e-06,0.99984,0.19384,0.01898
3799,6.3406e-06,0.99985,0.17615,6.3406e-06,0.99985,0.2249,0.0071994
4099,6.3406e-06,0.99984,0.16206,6.3406e-06,0.99984,0.22183,0.0085118
4399,6.3406e-06,0.99984,0.15014,6.3406e-06,0.99984,0.18046,0.009192
4699,6.3406e-06,0.99984,0.13988,6.3406e-06,0.99984,0.20013,0.008936
4999,0.50453,0.99982,0.50142,6.3406e-06,0.99982,0.51049,0.4809
5299,0.046122,0.99982,0.47757,5.7373e-06,0.99982,0.48938,0.4505
5599,0.0076227,0.99982,0.45534,5.7373e-06,0.99982,0.48159,0.4345
5899,0.001213,0.99982,0.43408,5.7373e-06,0.99982,0.47721,0.41948
6199,0.00019535,0.99982,0.41479,5.7373e-06,0.99982,0.47052,0.38634
6499,3.1865e-05,0.99982,0.39652,5.7373e-06,0.99982,0.43448,0.36155
6799,5.7373e-06,0.99982,0.37985,5.7373e-06,0.99982,0.46368,0.34194
7099,5.7373e-06,0.99982,0.36488,5.7373e-06,0.99982,0.48547,0.31845
7399,5.7373e-06,0.99982,0.35016,5.7373e-06,0.99982,0.45351,0.27559
7699,5.7373e-06,0.99981,0.33668,5.7373e-06,0.99981,0.44975,0.2239
7999,5.7373e-06,0.99983,0.32427,5.7373e-06,0.99983,0.43249,0.17423
8299,5.7373e-06,0.99981,0.31277,5.7373e-06,0.99981,0.42951,0.1349


==> figures/final_files/error_SE_train.dat <==
799,1.257e-05,0.99907,0.03289,1.257e-05,1,1.257e-05,0.0053522
1099,1.257e-05,0.99829,0.020601,1.257e-05,1,1.257e-05,0.0042274
1399,1.257e-05,0.99813,0.02376,1.257e-05,1,1.2023e-05,0.0035683
1699,0.5,0.99802,0.42994,8.2369e-06,1,0.12265,0.43261
1999,0.046545,0.99783,0.35108,8.2369e-06,1,0.089149,0.35226
2299,0.0078164,0.99765,0.29713,8.2369e-06,1,0.072159,0.10093
2599,0.0013114,0.99743,0.2579,8.2369e-06,1,0.061475,0.01407
2899,0.00022682,0.99722,0.22783,8.2369e-06,1,0.055026,0.0061618
3199,4.064e-05,0.99698,0.20393,8.2369e-06,1,0.049649,0.0095866
3499,8.2369e-06,0.99673,0.18473,8.2369e-06,1,0.045124,0.006153
3799,8.2369e-06,0.99645,0.16885,8.2369e-06,1,0.04274,0.0061494
4099,8.2369e-06,0.99616,0.1557,8.2369e-06,1,0.040523,0.0059254
4399,8.2369e-06,0.99585,0.14437,8.2369e-06,1,0.04231,0.0056696
4699,0.50453,0.9957,0.50012,8.2667e-06,1,0.43246,0.46791
4999,0.046517,0.99533,0.47427,8.2667e-06,1,0.39243,0.44745
5299,0.0078381,0.99497,0.45022,8.2667e-06,1,0.35953,0.43312
5599,0.0013172,0.99458,0.42753,8.2667e-06,1,0.33109,0.3967
5899,0.00022747,0.99414,0.40682,8.2667e-06,1,0.30556,0.3553
6199,4.0882e-05,0.9937,0.38753,8.2667e-06,1,0.28497,0.32397
6499,8.2667e-06,0.99323,0.36965,8.2667e-06,1,0.2694,0.29715


==> figures/final_files/error_SE_train_10000.dat <==
999,5.0523e-06,0,0.003229,5.0523e-06
1499,5.0523e-06,0,0.012795,5.0523e-06
1999,0.5,0.99983,0.36711,3.3006e-05
2499,0.045672,0.99993,0.28348,3.3006e-05
2999,0.0075664,0.99993,0.2305,3.3006e-05
3499,0.0012244,0.99993,0.19384,3.3006e-05
3999,0.0001982,0.99993,0.16724,3.3006e-05
4499,3.3006e-05,0.99993,0.147,3.3006e-05
4999,0.32453,0.99993,0.50143,0.0010711
5499,0.32453,0.99993,0.46307,0.0010711
5999,0.031752,0.99993,0.42794,0.0010711
6499,0.0065852,0.99993,0.39781,0.0010711
6999,0.0054338,0.99993,0.37123,0.0010711
7499,0.0054188,0.99993,0.34675,0.0010711
7999,0.0054164,0.99993,0.3256,0.0010711
8499,0.0010711,0.99993,0.30616,0.0010711


==> figures/final_files/error_SE_train_bern.dat <==
799,1.0172e-15,0.95062,0.0034195,1.0172e-15,2.7211e-07,1.0138e-15,0.0037669
1099,1.0172e-15,0.81446,0.0074674,1.0172e-15,2.4519e-06,1.0365e-15,0.0040999
1399,1.0172e-15,0.8067,0.009501,1.0172e-15,1.4355e-06,9.6361e-16,0.052553
1699,0.5,0.81715,0.03425,3.8373e-09,3.7219e-05,8.9252e-06,0.4339
1999,0.008869,0.8093,0.019875,3.8373e-09,1.1022e-05,8.9078e-06,0.36171
2299,0.00047526,0.80127,0.015342,3.8373e-09,7.7383e-06,1.3477e-05,0.30271
2599,2.5355e-05,0.79312,0.01293,3.8373e-09,7.7443e-06,1.4783e-05,0.24705
2899,1.3523e-06,0.78474,0.011389,3.8373e-09,8.9126e-06,1.4932e-05,0.21093
3199,7.2114e-08,0.77604,0.01029,3.8373e-09,1.0883e-05,9.4345e-06,0.18452
3499,3.8373e-09,0.76748,0.0094643,3.8373e-09,5.5557e-06,2.2474e-06,0.16427
3799,3.8373e-09,0.75854,0.0088296,3.8373e-09,1.2343e-06,1.275e-06,0.14734
4099,3.8373e-09,0.74978,0.0082973,3.8373e-09,1.2675e-06,1.0569e-06,0.13389
4399,3.8373e-09,0.74067,0.0078608,3.8373e-09,1.4703e-06,8.7624e-07,0.12274
4699,3.8373e-09,0.73173,0.0074953,3.8373e-09,1.8329e-06,2.1215e-07,0.11309
4999,0.50453,0.77268,0.45783,3.9032e-09,9.2042e-05,0.0016302,0.49679
5299,0.0089647,0.76371,0.33367,3.9032e-09,7.1045e-06,2.4119e-06,0.47244
5599,0.00047689,0.75472,0.21771,3.9032e-09,1.7695e-05,8.4886e-07,0.44797
5899,2.5435e-05,0.74522,0.14641,3.9032e-09,2.161e-05,5.4177e-07,0.42446
6199,1.3476e-06,0.73592,0.10762,3.9032e-09,1.5572e-05,3.8302e-07,0.40265
6499,7.2377e-08,0.72662,0.084626,3.9032e-09,1.1515e-05,3.2463e-07,0.38169
6799,3.9032e-09,0.71735,0.069821,3.9032e-09,4.757e-06,2.8558e-07,0.36238
7099,3.9032e-09,0.70781,0.059666,3.9032e-09,2.1796e-06,2.7793e-07,0.3444
7399,3.9032e-09,0.698,0.052334,3.9032e-09,1.8383e-06,3.1529e-07,0.32779
7699,3.9032e-09,0.68836,0.046866,3.9032e-09,1.7706e-06,3.2635e-07,0.31184
7999,3.9032e-09,0.67904,0.042417,3.9032e-09,1.7233e-06,3.1369e-07,0.29691
8299,3.9032e-09,0.66938,0.038827,3.9032e-09,1.7141e-06,3.3655e-07,0.28269


==> figures/final_files/error_SE_train_n5000.dat <==
999,5.9061e-06,0.95939,0.0034344,5.9061e-06,1,5.9061e-06,0.018696
1499,5.9061e-06,0.98406,0.013206,5.9061e-06,1,5.9061e-06,0.01302
1999,0.5,0.99961,0.31691,3.2095e-05,1,0.30103,0.38537
2499,0.045606,0.99989,0.24216,3.2095e-05,1,0.26754,0.063407
2999,0.0075452,0.99989,0.19649,3.2095e-05,1,0.24702,0.019952
3499,0.0012112,0.99989,0.16573,3.2095e-05,1,0.23181,0.013808
3999,0.00019626,0.99989,0.14408,3.2095e-05,1,0.22524,0.012468
4499,3.2095e-05,0.99989,0.12745,3.2095e-05,1,0.20429,0.010825
4999,0.32862,0.99989,0.49881,0.0010122,1,0.52599,0.48456
5499,0.32862,0.99989,0.45803,0.0010122,1,0.50922,0.44244
5999,0.031923,0.99989,0.42037,0.0010122,1,0.50387,0.4056
6499,0.0063212,0.99989,0.3863,0.0010122,1,0.46676,0.35532
6999,0.0049323,0.99989,0.35639,0.0010122,1,0.4748,0.31641
7499,0.0049127,0.99989,0.3303,0.0010122,1,0.44421,0.25211
7999,0.0049128,0.99989,0.30798,0.0010122,1,0.44499,0.16364
8499,0.0010122,0.99989,0.28854,0.0010122,1,0.39898,0.097246

